A Graph-Based Approach to Generate Energy-Optimal Robot Trajectories in Polygonal Environments

As robotic systems continue to address emerging issues in areas such as logistics, mobility, manufacturing, and disaster response, it is increasingly important to rapidly generate safe and energy-efficient trajectories. In this article, we present a new approach to plan energy-optimal trajectories through cluttered environments containing polygonal obstacles. In particular, we develop a method to quickly generate optimal trajectories for a double-integrator system, and we show that optimal path planning reduces to an integer program. To find an efficient solution, we present a distance-informed prefix search to efficiently generate optimal trajectories for a large class of environments. We demonstrate that our approach, while matching the performance of RRT* and Probabilistic Road Maps in terms of path length, outperforms both in terms of energy cost and computational time by up to an order of magnitude. We also demonstrate that our approach yields implementable trajectories in an experiment with a Crazyflie quadrotor.

==> preamble/quotes.txt <==
I love deadlines. I like the whooshing sound they make as they fly by.|Douglas Adams via brainyquote.com
A common mistake that people make when trying to design something completely foolproof is to underestimate the ingenuity of complete fools.|Douglas Adams via brainyquote.com
I seldom end up where I wanted to go, but almost always end up where I need to be.|Douglas Adams via brainyquote.com
In order to fly, all one must do is simply miss the ground.|Douglas Adams
Time is an illusion. Lunchtime doubly so.|Douglas Adams via brainyquote.com
What did you ASK at school today?|Richard P. Feynman
If you want to learn something, read about it. If you want to understand something, write about it. If you want to master something, teach it.|Yogi Bhajan
In theory, there is no difference between theory and practice. But in practice, there is.|Benjamin Brewster via goodreads.com
Every now and then a man's mind is stretched by a new idea or sensation, and never shrinks back to its former dimensions.|Oliver Wendell Holmes Sr. via goodreads.com
If there's a fifty-fifty chance that something can go wrong, nine out of ten times, it will.|Yogi Berra
There is no elevator to success, you have to take the stairs.|Zig Ziglar via goodreads.com
Perfection is achieved, not when there is nothing more to add, but when there is nothing left to take away.|Antoine de Saint-Exupéry, Airman's Odyssey via goodreads.com
I have only made this letter longer because I have not had the time to make it shorter.|Blaise Pascal, The Provincial Letters via goodreads.com
Kind words don't cost much. Yet they accomplish much.|Blaise Pascal via goodreads.com
The last function of reason is to recognize that there are an infinity of things which surpass it.|Blaise Pascal via goodreads.com

